Almanac: An API for Recommending Text Annotations For Time-Series Charts Using News Headlines

Authors often add text annotations to charts to provide additional context for visually prominent features such as peaks, valleys, and trends. However, writing annotations that provide contextual information, such as descriptions of temporal events, often requires considerable manual effort. To address this problem, we introduce Almanac, a JavaScript API that recommends annotations sourced from the New York Times Archive of news headlines. Almanac consists of two independent parts: (1) a prominence feature detector and (2) a contextual annotation recommender. We demonstrate the utility of the API using D3.js and Vega-Lite to annotate a variety of time-series charts covering many different data domains. Preliminary user feedback shows that Almanac is useful to support the authoring of charts with more descriptive annotations.

==> EuroVis2023Reviews.txt <==
Themes for Improvement:

Prominence feature detector details:
R2: Do points/intervals overlap? Do intervals overlap with each other?
--Terrell: No, because the time periods or set by the are set by the granularity of the data, they cannot overlap. Additionally, points and trends are considered separately.
R3: Are peaks and valleys considered equally?
--Terrell: When considering both, yes, in that the absolute value of the persistence of the peak or valley is used to rank them. (Because persistence is positive for peaks and negative for valleys).
 
Annotator details:
R1: Further description of how the TFIDF works
--Terrell: I would probably use the original framing for the algorithm, in that we say that the general method is to select headlines within time ranges using keyword anomalies. A modified TF-IDF is one of many possible methods of detecting/ranking anomalies.
R3: What happens to unlabeled features? Can users label them manually?
--Terrell: They remain marked but unlabeled. Users can label them manually.

Mitigation of Bias in the data:
R2: Multiple data sources / consider diversity in the output of the rankings
R1: Reliability of sources - fake news, google search results, Wikipedia
Terrell: We could consider other headline sources. The guardian also has an API, but unfortunately, their licensing for that data isn't as open as The New York Times.

Artifacts:
R2: Not open source / not available to the public
Terrell: The system is technically possible to deploy publicly in that a proper library package is being created with webpack and the API endpoint is publicly facing (hosted in AWS cloud). End-user documentation is currently limited due to the changing nature of the API.

Results:
R2: Performance/scalability of the work?
Terrell: There isn't a benchmark for this, but our API is hosted on AWS / can be configured to autoscale.

Formatting Issues:
R2: getChartFeatures and getAnnotations formatting issues
Terrell: Fixed the g (texttt was used because ttfamily does not work in math mode, and texttt applies differently than ttfamily
R2: “the authors applies the getChartFeatures command returns the prominent” (Figure 2)
Terrell: Fixed tense
R2: "Google search"
Terrell: Not sure what's wrong with that text
R2: “TF-IDF[MRS09]”, “[Are20].Prominent” (missing spaces)
Terrell: These don't apply in this format of the paper, but I've added the spaces anyway.

----

coordinator review (reviewer 2)
score 2/5

  Summary Review Text

    This short paper submission introduces ALMANAC, an API that supports (1)
    identification of points and intervals of interest in time series and (2)
    recommendation of suitable textual descriptions/annotations for the respective
    temporal features/events from a large corpus of real-world event data descriptions
    (more specifically, New York Times news headlines). The API is designed to
    facilitate the work of visualization designers. The authors demonstrate the
    utility of ALMANAC with several use cases, including integration with Tableau
    Desktop.

    Strengths (as identified by the reviewers):
    + Relevant topic (R1)
    + Useful functionality facilitating the work of visualization designers (R2, R3)
    + Clear presentation (R1, R2)

    Weaknesses:
    - Limited scientific contribution to the field of visualization (R2, R3)
    - Missing important details on the design, implementation, and performance of the
    computational method (R1, R2, R3)
    - Concerns regarding the data selection and potential designer intervention (R1,
    R2, R3)

    Considering all of the strengths and weaknesses of this work, the reviewers find
    that there is room for further improvement of this work that goes beyond the scope
    of the EuroVis short paper review cycle, and thus, lean towards the rejection
    recommendation.

  Summary Rating

    Probably reject: I would argue for rejecting this paper.

  Paper Type

    System

  Rating

    Probably reject: I would argue for rejecting this paper.

  Expertise

    Expert

  The Review

    This manuscript focuses on the challenge of facilitating temporal data
    visualization designers by automatic identification of points/regions of interest
    and recommendation of relevant headlines from the news headlines archive. In
    particular, the authors propose an API that supports univariate time series at
    several temporal scales and recommends annotations based on New York Times
    headlines (starting with the data from 1980). The results produced by the API are
    demonstrated with several application examples, ranging from standalone D3 web
    application demos to Tableau Desktop integration.

    While (as the authors have discussed) the previous work has proposed various
    approaches for generating/recommending visualizations based on text data or even
    generating textual summaries for input visualizations, the approach proposed by
    the authors provides a straightforward, yet useful functionality that could
    potentially decrease the amount of effort for designers of infographics or even be
    used as part of interactive tools, in my opinion. The core idea of this
    contribution is presented in quite a clear way, and I also appreciate the
    supplementary video.

    The several concerns that I have about this work are as follows:

    1) While the amount of space in the short paper format is limited, I should still
    note that I find the details on the prominence feature detector to be too scarce.
    At least the following should be discussed, in my opinion: since the method
    returns both time points and intervals (trends and slopes), is there a chance that
    points overlap with intervals, or intervals overlap with other intervals?..

    2) I understand that the API should be treated as source of supplementary data and
    it is up to the visualization designer how to make use of the recommended
    annotations afterwards in the resulting visualization, but conceptually, I am
    still somewhat concerned due to the potential biases related to the choice of
    particular data source (e.g., would the authors consider supporting several data
    sources simultaneously and take diversity of the sources into account when ranking
    the recommended annotations?..) and also not disclosing to the readers/users of
    the resulting visualization whether the results were manually edited/tweaked
    compared to the model output.

    3) The manuscript (including the title) makes stress on the API nature of proposed
    approach/implementation. I agree with this perspective since the manuscript does
    not provide any novel contribution in core visualization or interaction, for
    instance, but rather the computational component that produces supplementary
    results that could be plugged in subsequent visualization design. However, the
    API/system perspective should still be supported by some evidence of utility. The
    authors have chosen to demonstrate the results for several use cases rather than
    to gather feedback from eventual users (visualization designers), which I think is
    fine for the short paper format  — however, since the API is not open to the
    public and the implementation is not open-source (if I got it right), I would
    expect to find at least a discussion of typical performance and scalability of the
    implementation (especially considering the large set of headlines).

    4) While the overall quality of the manuscript is fine, there are some minor
    presentation issues scattered throughout the text, so I would like to ask the
    authors to proofread the manuscript carefully. Some examples:
    - “g” in the “getChartFeatures” and “get annotations” equations (Sections 3.1 and
    3.2, respectively) are typeset in a different font (probably, a LaTeX math
    environment quirk).
    - “the authors applies the getChartFeatures command returns the prominent” (Figure
    2)
    - “TF-IDF[MRS09]”, “[Are20].Prominent” (missing spaces)
    - “Google search”
    - Please check the bibliography for inconsistencies; the reference [SMWH] is also
    incomplete.

    Considering all of the strengths and weaknesses of this work, I find the overall
    balance to be slightly below the borderline level as I don’t think the weaknesses
    could be addressed in a very brief time within the short paper format. Thus, while
    I see the applied value in the work, I would suggest to consider a poster format
    instead.

----------------------------------------------------------------

committee member review (reviewer 1)
score 4/5

  Paper Type

    System

  Rating

    Probably accept: I would argue for accepting this paper (possibly after minor
    revisions).

  Expertise

    Knowledgeable

  The Review

    The paper introduces a tool called Almanac to identify relevant features in time
    series charts and automatically suggest annotations based on a vast database of
    NYT headlines.

    In general, the manuscript is well-written, coherently organized, and clearly
    matches the topics of the venue. Some points can be however better addressed or
    improved:

    1) add a short explanation for the choice of TF-IDF to calculate the recommender
    score and/or other measures that have been considered.

    2) how the authors plan to deal with the reliability of sources: as a matter of
    fact, we live in an era where fake news propagates quite easily (e.g. covid 19,
    Ukraine war) and newspapers are also affected. Given the limited amount of pages,
    I clearly do not expect a full section devoted to that, but rather some
    considerations about it, especially since the authors plan to include sources such
    as Google Search and Wikipedia, which can also contain false
    information/misinformation.

    3) Regarding the supplementary material, if possible, some seconds where the
    commenting voiceover is not present (and nothing relevant happens) could be
    removed from the final version.

----------------------------------------------------------------

reviewer review (reviewer 3)
score 2/5

  Paper Type

    Algorithm / Technique

  Rating

    Probably reject: I would argue for rejecting this paper.

  Expertise

    Knowledgeable

  The Review

    The authors describe a library to link New York Times news headlines with time
    series features. The linking is done based on the timestamp of the time series. I
    see a very nice contribution by providing this library as an extension for D3 and
    other chart-creation tools. However, from a scientific point of view, the
    contribution is very limited - as it boils down to linking text and time series
    based on a timestamp. Furthermore, the linking is limited to news having been
    reported by the New York Times. Although I really appreciate the effort to publish
    the developments as an extension for JavaScript-based chart creation tools, this
    manuscript does not provide a sufficient contribution to a scientific conference.

    Some more comments:

    - One recommendation is to tone down expectations. The authors claim that "[...]
    the implementations have been fairly limited. For example, Contextifier [HDA13] is
    limited to a small set of stocks and corresponding financial news articles
    covering the years 2010-2012." However, their application is also limited to time
    series that fit the news the New York Times reported.

    - It is not fully clear if the feature detector treats valleys and peaks equally.
    For example, in Section 3.1, it is specified that "P is a set of peaks (or
    valley)." Later on, it is stated that "the detector computes the prominence of
    peaks." In Section 4, it is stated: "(and in some cases, valleys)." So are peaks
    and valleys the same type of features?

    - What happens to features that cannot be labeled? Can users label them manually?

----------------------------------------------------------------
